Glancing through the debris disk: Photometric analysis of DE Boo with CHEOPS

DE Boo is a unique system, with an edge-on view through the debris disk around the star. The disk, which is analogous to the Kuiper belt in the Solar System, was reported to extend from 74 to 84 AU from the central star. The high photometric precision of the Characterising Exoplanet Satellite (CHEOPS) provided an exceptional opportunity to observe small variations in the light curve due to transiting material in the disk. This is a unique chance to investigate processes in the debris disk. Photometric observations of DE Boo of a total of four days were carried out with CHEOPS. Photometric variations due to spots on the stellar surface were subtracted from the light curves by applying a two-spot model and a fourth-order polynomial. The photometric observations were accompanied by spectroscopic measurements with the 1m RCC telescope at Piszk\'estet\H{o} and with the SOPHIE spectrograph in order to refine the astrophysical parameters of DE Boo. We present a detailed analysis of the photometric observation of DE Boo. We report the presence of nonperiodic transient features in the residual light curves with a transit duration of 0.3-0.8 days. We calculated the maximum distance of the material responsible for these variations to be 2.47 AU from the central star, much closer than most of the mass of the debris disk. Furthermore, we report the first observation of flaring events in this system. We interpreted the transient features as the result of scattering in an inner debris disk around DE Boo. The processes responsible for these variations were investigated in the context of interactions between planetesimals in the system.

==> DE Boo final/acknowledgements2.txt <==
CHEOPS is an ESA mission in partnership with Switzerland with important contributions to the payload and the ground segment from Austria, Belgium, France, Germany, Hungary, Italy, Portugal, Spain, Sweden, and the United Kingdom. The CHEOPS Consortium would like to gratefully acknowledge the support received by all the agencies, offices, universities, and industries involved. Their flexibility and willingness to explore new approaches were essential to the success of this mission. 
We acknowledge the support of the PRODEX Experiment Agreement No. 4000137122 between the ELTE Eötvös Loránd University and the European Space Agency (ESA-D/SCI-LE-2021-0025). 
GyMSz acknowledges the support of the Hungarian National Research, Development and Innovation Office (NKFIH) grant K-125015, a a PRODEX Experiment Agreement No. 4000137122, the Lend\"ulet LP2018-7/2021 grant of the Hungarian Academy of Science and the support of the city of Szombathely. 
LK is supported by the Hungarian National Research, Development and Innovation Office grants PD-134784 and K-131508. LK is a Bolyai János Research Fellow. 
ABr was supported by the SNSA. 
FK acknowledges funding from the Centre National d'Etudes Spatiales, from the French National Research Agency (ANR) under contract number ANR-18-CE31-0019 (SPlaSH), and from the Université Paris Sciences et Lettres under the DIM-ACAV program Origines et conditions d'apparition de la vie. 
DG gratefully acknowledges financial support from the CRT foundation under Grant No. 2018.2323 ``Gaseous or rocky? Unveiling the nature of small worlds''. 
LMS gratefully acknowledges financial support from the CRT foundation under Grant No. 2018.2323 ‘Gaseous or rocky? Unveiling the nature of small worlds’. 
ACC and TW acknowledge support from STFC consolidated grant numbers ST/R000824/1 and ST/V000861/1, and UKSA grant number ST/R003203/1. 
S.G.S. acknowledge support from FCT through FCT contract nr. CEECIND/00826/2018 and POPH/FSE (EC). 
YA and MJH acknowledge the support of the Swiss National Fund under grant 200020\_172746. 
We acknowledge support from the Spanish Ministry of Science and Innovation and the European Regional Development Fund through grants ESP2016-80435-C2-1-R, ESP2016-80435-C2-2-R, PGC2018-098153-B-C33, PGC2018-098153-B-C31, ESP2017-87676-C5-1-R, MDM-2017-0737 Unidad de Excelencia Maria de Maeztu-Centro de Astrobiologí­a (INTA-CSIC), as well as the support of the Generalitat de Catalunya/CERCA programme. The MOC activities have been supported by the ESA contract No. 4000124370. 
S.C.C.B. acknowledges support from FCT through FCT contracts nr. IF/01312/2014/CP1215/CT0004. 
XB, SC, DG, MF and JL acknowledge their role as ESA-appointed CHEOPS science team members. 
ACC acknowledges support from STFC consolidated grant numbers ST/R000824/1 and ST/V000861/1, and UKSA grant number ST/R003203/1. 
This project was supported by the CNES. 
The Belgian participation to CHEOPS has been supported by the Belgian Federal Science Policy Office (BELSPO) in the framework of the PRODEX Program, and by the University of Liège through an ARC grant for Concerted Research Actions financed by the Wallonia-Brussels Federation. 
L.D. is an F.R.S.-FNRS Postdoctoral Researcher. 
This work was supported by FCT - Fundação para a Ciência e a Tecnologia through national funds and by FEDER through COMPETE2020 - Programa Operacional Competitividade e Internacionalizacão by these grants: UID/FIS/04434/2019, UIDB/04434/2020, UIDP/04434/2020, PTDC/FIS-AST/32113/2017 \& POCI-01-0145-FEDER- 032113, PTDC/FIS-AST/28953/2017 \& POCI-01-0145-FEDER-028953, PTDC/FIS-AST/28987/2017 \& POCI-01-0145-FEDER-028987, O.D.S.D. is supported in the form of work contract (DL 57/2016/CP1364/CT0004) funded by national funds through FCT. 
B.-O.D. acknowledges support from the Swiss National Science Foundation (PP00P2-190080). 
This project has received funding from the European Research Council (ERC) under the European Union’s Horizon 2020 research and innovation programme (project {\sc Four Aces}. 
grant agreement No 724427). It has also been carried out in the frame of the National Centre for Competence in Research PlanetS supported by the Swiss National Science Foundation (SNSF). DE and AD acknowledge financial support from the Swiss National Science Foundation for project 200021\_200726. 
MF and CMP gratefully acknowledge the support of the Swedish National Space Agency (DNR 65/19, 174/18). 
M.G. is an F.R.S.-FNRS Senior Research Associate. 
SH gratefully acknowledges CNES funding through the grant 837319. 
KGI is the ESA CHEOPS Project Scientist and is responsible for the ESA CHEOPS Guest Observers Programme. She does not participate in, or contribute to, the definition of the Guaranteed Time Programme of the CHEOPS mission through which observations described in this paper have been taken, nor to any aspect of target selection for the programme. 
This work was granted access to the HPC resources of MesoPSL financed by the Region Ile de France and the project Equip@Meso (reference ANR-10-EQPX-29-01) of the programme Investissements d'Avenir supervised by the Agence Nationale pour la Recherche. 
ML acknowledges support of the Swiss National Science Foundation under grant number PCEFP2\_194576. 
PM acknowledges support from STFC research grant number ST/M001040/1. 
LBo, GBr, VNa, IPa, GPi, RRa, GSc, VSi, and TZi acknowledge support from CHEOPS ASI-INAF agreement n. 2019-29-HH.0. 
This work was also partially supported by a grant from the Simons Foundation (PI Queloz, grant number 327127). 
IRI acknowledges support from the Spanish Ministry of Science and Innovation and the European Regional Development Fund through grant PGC2018-098153-B- C33, as well as the support of the Generalitat de Catalunya/CERCA programme. 
V.V.G. is an F.R.S-FNRS Research Associate. 
NAW acknowledges UKSA grant ST/R004838/1. 


==> DE Boo final/authors.txt <==
\author{Á. Boldog\inst{1,2,3}, 
Gy. M. Szabó\inst{4,3}, 
L. Kriskovics\inst{1,2}, 
A. Brandeker\inst{5}, 
F. Kiefer\inst{6,7}, 
A. Bekkelien\inst{8}, 
P. Guterman\inst{9,10}, 
G. Olofsson\inst{5}, 
A. E. Simon\inst{11}, 
D. Gandolfi\inst{12}, 
L. M. Serrano\inst{12}, 
T. G. Wilson\inst{13}, 
S. G. Sousa\inst{14}, 
A. Lecavelier des Etangs\inst{15}, 
Y. Alibert\inst{11}, 
R. Alonso\inst{16,17}, 
G. Anglada\inst{18,19}, 
T. Bandy\inst{20}, 
T. Bárczy\inst{21}, 
D. Barrado\inst{22}, 
S. C. C. Barros\inst{14,23}, 
W. Baumjohann\inst{24}, 
M. Beck\inst{8}, 
T. Beck\inst{11}, 
W. Benz\inst{11,25}, 
N. Billot\inst{8}, 
X. Bonfils\inst{26}, 
C. Broeg\inst{11,27}, 
M. Buder\inst{28}, 
J. Cabrera\inst{29}, 
S. Charnoz\inst{30}, 
A. Collier Cameron\inst{13}, 
C. Corral van Damme\inst{31}, 
Sz. Csizmadia\inst{29}, 
M. B. Davies\inst{32}, 
A. Deline\inst{8}
M. Deleuil\inst{9}, 
L. Delrez\inst{33,34}, 
O. D. S. Demangeon\inst{14,23}, 
B.-O. Demory\inst{25}, 
D. Ehrenreich\inst{8}, 
A. Erikson\inst{29}, 
J. Farinato\inst{35}, 
A. Fortier\inst{11,25}, 
L. Fossati\inst{24}, 
M. Fridlund\inst{36,37}, 
M. Gillon\inst{33}, 
M. Güdel\inst{38}, 
K. Heng\inst{25,39}, 
S. Hoyer\inst{9}, 
K. G. Isaak\inst{40}, 
L. L. Kiss\inst{1,2,41}, 
J. Laskar\inst{42}, 
M. Lendl\inst{8}, 
C. Lovis\inst{8}, 
D. Magrin\inst{43}, 
P. F. L. Maxted\inst{44}, 
M. Mecina\inst{45}, 
V. Nascimbeni\inst{43}, 
R. Ottensamer\inst{45}, 
I. Pagano\inst{35}, 
E. Pallé\inst{16}, 
G. Peter\inst{28}, 
G. Piotto\inst{43,46}, 
D. Pollacco\inst{39}, 
D. Queloz\inst{47,48}, 
R. Ragazzoni\inst{43,46}, 
N. Rando\inst{31}, 
H. Rauer\inst{29,49,50}, 
I. Ribas\inst{18,19}, 
N. C. Santos\inst{14,23}, 
G. Scandariato\inst{35}, 
D. Ségransan\inst{8}, 
A. M. S. Smith\inst{29}, 
M. Steller\inst{24}, 
N. Thomas\inst{11}, 
S. Udry\inst{8}, 
V. Van Grootel\inst{34}, 
N. A. Walton\inst{51}} 


==> DE Boo final/institutes.txt <==
\label{inst:1} Konkoly Observatory, Research Centre for Astronomy and Earth Sciences, 1121 Budapest, Konkoly Thege Miklós út 15-17, Hungary \and
\label{inst:2} CSFK, MTA Centre of Excellence, Budapest, Konkoly Thege Miklós út 15-17., H-1121, Hungary \and
\label{inst:3} MTA-ELTE Exoplanet Research Group, 9700 Szombathely, Szent Imre h. u. 112, Hungary \and
\label{inst:4} ELTE E\"otv\"os Lor\'and University, Gothard Astrophysical Observatory, 9700 Szombathely, Szent Imre h. u. 112, Hungary \and
\label{inst:5} Department of Astronomy, Stockholm University, AlbaNova University Center, 10691 Stockholm, Sweden \and
\label{inst:6} Sorbonne Université, CNRS, UMR 7095, Institut d’Astrophysique de Paris, 98 bis bd Arago, 75014 Paris, France \and
\label{inst:7} LESIA, Observatoire de Paris, Université PSL, CNRS, Sorbonne Université, Université Paris Cité, 5 place Jules Janssen, 92195Meudon, France \and
\label{inst:8} Observatoire Astronomique de l'Université de Genève, Chemin Pegasi 51, CH-1290 Versoix, Switzerland \and
\label{inst:9} Aix Marseille Univ, CNRS, CNES, LAM, 38 rue Frédéric Joliot-Curie, 13388 Marseille, France \and
\label{inst:10} Division Technique INSU, CS20330, 83507 La Seyne sur Mer cedex, France \and
\label{inst:11} Physikalisches Institut, University of Bern, Sidlerstrasse 5, 3012 Bern, Switzerland \and
\label{inst:12} Dipartimento di Fisica, Universita degli Studi di Torino, via Pietro Giuria 1, I-10125, Torino, Italy \and
\label{inst:13} Centre for Exoplanet Science, SUPA School of Physics and Astronomy, University of St Andrews, North Haugh, St Andrews KY16 9SS, UK \and
\label{inst:14} Instituto de Astrofisica e Ciencias do Espaco, Universidade do Porto, CAUP, Rua das Estrelas, 4150-762 Porto, Portugal \and
\label{inst:15} Institut d'astrophysique de Paris, UMR7095 CNRS, Université Pierre \& Marie Curie, 98bis blvd. Arago, 75014 Paris, France \and
\label{inst:16} Instituto de Astrofisica de Canarias, 38200 La Laguna, Tenerife, Spain \and
\label{inst:17} Departamento de Astrofisica, Universidad de La Laguna, 38206 La Laguna, Tenerife, Spain \and
\label{inst:18} Institut de Ciencies de l'Espai (ICE, CSIC), Campus UAB, Can Magrans s/n, 08193 Bellaterra, Spain \and
\label{inst:19} Institut d'Estudis Espacials de Catalunya (IEEC), 08034 Barcelona, Spain \and
\label{inst:20} Physikalisches Institut, University of Bern, Switzerland \and
\label{inst:21} Admatis, 5. Kandó Kálmán Street, 3534 Miskolc, Hungary \and
\label{inst:22} Depto. de Astrofisica, Centro de Astrobiologia (CSIC-INTA), ESAC campus, 28692 Villanueva de la Cañada (Madrid), Spain \and
\label{inst:23} Departamento de Fisica e Astronomia, Faculdade de Ciencias, Universidade do Porto, Rua do Campo Alegre, 4169-007 Porto, Portugal \and
\label{inst:24} Space Research Institute, Austrian Academy of Sciences, Schmiedlstrasse 6, A-8042 Graz, Austria \and
\label{inst:25} Center for Space and Habitability, University of Bern, Gesellschaftsstrasse 6, 3012 Bern, Switzerland \and
\label{inst:26} Université Grenoble Alpes, CNRS, IPAG, 38000 Grenoble, France \and
\label{inst:27} Center for Space and Habitability, Gesellsschaftstrasse 6, 3012 Bern, Switzerland \and
\label{inst:28} Institute of Optical Sensor Systems, German Aerospace Center (DLR), Rutherfordstrasse 2, 12489 Berlin, Germany \and
\label{inst:29} Institute of Planetary Research, German Aerospace Center (DLR), Rutherfordstrasse 2, 12489 Berlin, Germany \and
\label{inst:30} Université de Paris, Institut de physique du globe de Paris, CNRS, F-75005 Paris, France \and
\label{inst:31} ESTEC, European Space Agency, 2201AZ, Noordwijk, NL \and
\label{inst:32} Centre for Mathematical Sciences, Lund University, Box 118, 221 00 Lund, Sweden \and
\label{inst:33} Astrobiology Research Unit, Université de Liège, Allée du 6 Août 19C, B-4000 Liège, Belgium \and
\label{inst:34} Space sciences, Technologies and Astrophysics Research (STAR) Institute, Université de Liège, Allée du 6 Août 19C, 4000 Liège, Belgium \and
\label{inst:35} INAF, Osservatorio Astrofisico di Catania, Via S. Sofia 78, 95123 Catania, Italy \and
\label{inst:36} Leiden Observatory, University of Leiden, PO Box 9513, 2300 RA Leiden, The Netherlands \and
\label{inst:37} Department of Space, Earth and Environment, Chalmers University of Technology, Onsala Space Observatory, 439 92 Onsala, Sweden \and
\label{inst:38} University of Vienna, Department of Astrophysics, Türkenschanzstrasse 17, 1180 Vienna, Austria \and
\label{inst:39} Department of Physics, University of Warwick, Gibbet Hill Road, Coventry CV4 7AL, United Kingdom \and
\label{inst:40} Science and Operations Department - Science Division (SCI-SC), Directorate of Science, European Space Agency (ESA), European Space Research and Technology Centre (ESTEC), Keplerlaan 1, 2201-AZ Noordwijk, The Netherlands \and
\label{inst:41} ELTE E\"otv\"os Lor\'and University, Institute of Physics, P\'azm\'any P\'eter s\'et\'any 1/A, 1117 \and
\label{inst:42} IMCCE, UMR8028 CNRS, Observatoire de Paris, PSL Univ., Sorbonne Univ., 77 av. Denfert-Rochereau, 75014 Paris, France \and
\label{inst:43} INAF, Osservatorio Astronomico di Padova, Vicolo dell'Osservatorio 5, 35122 Padova, Italy \and
\label{inst:44} Astrophysics Group, Keele University, Staffordshire, ST5 5BG, United Kingdom \and
\label{inst:45} Department of Astrophysics, University of Vienna, Tuerkenschanzstrasse 17, 1180 Vienna, Austria \and
\label{inst:46} Dipartimento di Fisica e Astronomia "Galileo Galilei", Universita degli Studi di Padova, Vicolo dell'Osservatorio 3, 35122 Padova, Italy \and
\label{inst:47} ETH Zurich, Department of Physics, Wolfgang-Pauli-Strasse 2, CH-8093 Zurich, Switzerland \and
\label{inst:48} Cavendish Laboratory, JJ Thomson Avenue, Cambridge CB3 0HE, UK \and
\label{inst:49} Zentrum für Astronomie und Astrophysik, Technische Universität Berlin, Hardenbergstr. 36, D-10623 Berlin, Germany \and
\label{inst:50} Institut für Geologische Wissenschaften, Freie Universität Berlin, 12249 Berlin, Germany \and
\label{inst:51} Institute of Astronomy, University of Cambridge, Madingley Road, Cambridge, CB3 0HA, United Kingdom 

